MICK: A Meta-Learning Framework for Few-shot Relation Classification with Small Training Data

Few-shot relation classification seeks to classify incoming query instances after meeting only few support instances. This ability is gained by training with large amount of in-domain annotated data. In this paper, we tackle an even harder problem by further limiting the amount of data available at training time. We propose a few-shot learning framework for relation classification, which is particularly powerful when the training data is very small. In this framework, models not only strive to classify query instances, but also seek underlying knowledge about the support instances to obtain better instance representations. The framework also includes a method for aggregating cross-domain knowledge into models by open-source task enrichment. Additionally, we construct a brand new dataset: the TinyRel-CM dataset, a few-shot relation classification dataset in health domain with purposely small training data and challenging relation classes. Experimental results demonstrate that our framework brings performance gains for most underlying classification models, outperforms the state-of-the-art results given small training data, and achieves competitive results with sufficiently large training data.

==> todo.txt <==
##1. Currently, the paper mentions that the relations in the test dataset are similar. How does the model perform when relations with varying degrees of complexity are included in the test dataset? #我觉得没有意义，如果要看test relations区别大的看few-rel就可以了，我们的dataset就是因为test set的relation share同样的entity才有现实意义
##2. How does the performance of context encoder change with an increase in sentence length? # 设置好maxlength就好了？
##3. When multiple relation types or multiple entity pairs are present in the input sentence, how does the performance change? # 如果multiple relations 在一个input sentence里面，performance会变差。我们的数据集里应该有这样的case。 discuss result的时候简单说一下（sample一些看result）

##* More details about the constructed dataset and the used cross-domain dataset, like the type of entities, information on the relation complexity/type, can help in drawing a parallel to other language datasets #介绍一下cross-domain dataset？但是文章里说了只要share同一种语言就可以

## * As the paper claims, the inclusion of cross-domain data significantly boosts the performance. It might be useful to check if the framework can handle zero-shot relation classification as well conclusion/future work



## How to split dataset is unclear. The first paragraph in Section 2 told the test set is split into support set and query set but did not mention whether training set is splited #definition里面training set时不用分support和query的，因为可以随便用。。而且在methodology里面讲过了从train里取support和test （definition里将一下无所谓split与否
##- It is confused what the class matching function F is and whether it is updated during training  # 可以举个例子比如k means或者一个linear classifier
##- The purpose of fast-slow learner scheme lacks explanation（给点background info）. And the termination condition of fast-slow learner is not mentioned. 

##In general, this paper is hard to follow. For example, the first paragraph in Section 2 gives a clear descrption of the problem formulation with some denotations. However, all these denotations are not used in the rest of this paper. We cannot get a clear framework on the input and output of the proposed algorithms, especially Algorithm 1.
## 可以把methodology里面可以用符号的加上符号 比如training set

##It is still not very clear on the definition of the "training data" in this study. Why are not the data for task enrichment considerred as training data? （Training data指indomain的data 讲清楚


##preliminary: para 2: character -> word  T(jiaobiao) -> T-1

##alg1: 最后一行 E0->Eslow 

##ACK 自然基金

##add author!!
